Real-Time Graph-based Point Cloud Networks on FPGAs via Stall-Free Deep Pipelining

Graph-based Point Cloud Networks (PCNs) are powerful tools for processing sparse sensor data with irregular geometries, as found in high-energy physics detectors. However, deploying models in such environments remains challenging due to stringent real-time requirements for both latency, and throughput. In this work, we present a deeply pipelined dataflow architecture for executing graph-based PCNs on FPGAs. Our method supports efficient processing of dynamic, sparse point clouds while meeting hard real-time constraints. We introduce specialized processing elements for core graph operations, such as GraVNet convolution and condensation point clustering, and demonstrate our design on the AMD Versal VCK190. Compared to a GPU baseline, our FPGA implementation achieves up to 5.25x speedup in throughput while maintaining latencies below 10 {\mu}s, satisfying the demands of real-time trigger systems in particle physics experiments. An open-source reference implementation is provided.

==> figures/pareto_gpu.csv <==
run,target,device,repetitions,latency_us,eps,batch_num,point_num,feature_num,threads,mask,is_dummy,pareto
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,59.4482,10.0,1,256,5,1,256,1,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,54.4434,10.0,1,128,5,1,128,1,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,51.2695,10.0,1,32,5,1,32,1,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,50.293,10.0,1,64,5,1,64,1,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,4449.22,10.0,512,256,5,1,0,1,0
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,59.4482,16485.2,1,256,5,1,256,0,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,54.4434,17899.3,1,128,5,1,128,0,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,51.2695,19126.5,1,32,5,1,32,0,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,50.293,19384.7,1,64,5,1,64,0,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,197.754,80286.08,16,256,5,1,256,0,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,337.891,94248.32,32,256,5,1,256,0,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,611.328,104224.64,64,256,5,1,256,0,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,1185.79,107656.192,128,256,5,1,256,0,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,4449.22,115057.152,512,256,5,1,0,0,0
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,1000000000.0,115057.152,512,256,5,1,0,1,0
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,2210.82,115666.432,256,256,5,1,256,0,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,1000000000.0,115666.432,256,256,5,1,256,1,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,104.492,150932.96,16,128,5,1,128,0,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,153.809,205403.52,32,128,5,1,128,0,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,68.6035,228912.0,16,64,5,1,64,0,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,256.104,248357.76,64,128,5,1,128,0,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,57.373,274216.0,16,32,5,1,32,0,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,401.611,316768.0,128,128,5,1,128,0,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,91.3086,344956.8,32,64,5,1,64,0,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,675.903,377085.44,256,128,5,1,128,0,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,1242.1899999999998,411084.288,512,128,5,1,128,0,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,2480.2200000000003,412736.512,1024,128,5,1,128,0,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,1000000000.0,412736.512,1024,128,5,1,128,1,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,65.6738,476217.6,32,32,5,1,32,0,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,131.10399999999998,480490.88,64,64,5,1,64,0,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,87.15820000000001,721459.2,64,32,5,1,32,0,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,174.072,727544.32,128,64,5,1,64,0,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,259.15500000000003,983224.32,256,64,5,1,64,0,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,431.152,1179453.44,512,64,5,1,64,0,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,101.562,1237712.64,128,32,5,1,32,0,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,784.424,1303818.24,1024,64,5,1,64,0,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,3176.51,1305927.68,4096,64,5,1,0,0,0
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,1528.81,1342167.04,2048,64,5,1,64,0,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,1000000000.0,1342167.04,2048,64,5,1,64,1,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,136.23,1860198.4,256,32,5,1,32,0,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,191.65,2647393.28,512,32,5,1,32,0,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,304.199,3339765.76,1024,32,5,1,32,0,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,547.791,3723837.44,2048,32,5,1,32,0,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,1044.43,3913289.728,4096,32,5,1,32,0,1
pytorch-tensorrt+fp16,tensorrt,NVIDIA L40S,1000,1000000000.0,3913289.728,4096,32,5,1,32,1,1

